Complete Angular Distributions of the Deuteron Photo-Disintegration Reaction in the Few GeV Region

The study of two body deuteron photo-disintegration is ideal for investigating the transition region from meson exchange to the Quantum Chromo Dynamics (QCD) regime because of its simplicity and amenability to calculation. In the past years, the theoretical efforts have been focused in two different directions: extending at higher energies the models based on meson exchange, and improving the models inspired by QCD principles to extrapolate their predictions at lower energies, in order to find out the approach that best describes the experimental data and in which energy region the transition between the two descriptions takes place.

==> comparison.txt <==

\newpage
\subsection{Comparison among Theoretical Predictions}
\indent
\par

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
An overview of the experimental 
and theoretical status
is shown in Fig.~\ref{fig:dsdt3} 
where the CLAS data are compared to the 
already published data 
(the symbols relative to the different
experiments are shown in the legend) 
at four scattering angles
(from left to right and
from top to bottom): 
$\theta_p^{\rm{CM}} = 36^\circ$,
$ 52^\circ$,  $ 69^\circ$, and  $89^\circ$,
where 
most of the previous experiments
provided their data.
As a consequence, 
the main theoretical models 
also developed their calculations 
for those four proton scattering angles.

As can be seen from Fig.~\ref{fig:dsdt3} 
(top left) at \mbox{$\theta_p^{\rm{CM}} = 36^\circ$}
the interpretation of the data is rather 
direct. A good agreement can be found
between the various experiments in the 
energy range from 1.0 to 2.5~GeV.
On the other hand, the trend of highest
energy data from JLab Hall C  
indicates that the $s^{-11}$ 
scaling may be established a
much higher photon energy  
then expected according to the limit 
calculated with $P_T=$~1 GeV/c.
From the theoretical point 
of view, it is clear that
none of the available models
is fully descriptive at this 
proton angle.
The QGSM works well in the lower photon energies
bus seems to show a trend that is not compatible with
the highest energy points from Hall C.
The HRM~\cite{HRM} model has a better trend at high photon energies
then the QGSM but its band of uncertainty is much larger.
The prediction of the AMEC~\cite{AMEC} does not extend in the high energy
region while the RNA~\cite{RNA,RNAEL} calculation seems to underestimate
the experimental data at high energy.

The second panel on the top right
part of  Fig.~\ref{fig:dsdt3} 
shows the available data at
\mbox{$\theta_p^{\rm{CM}} = 52^\circ$}.
Also in this case a good agreement
is found and, as in the previous case
the scaling behavior seems to be delayed 
in energy, even if the last two high energy
data from Hall C do not permit to draw definite conclusions.
The prediction of the QGSM follow the general trend of the
overall data. 
On the contrary, the HRM  seems to overestimate the data
in the higher energy region, even taking into account
its relatively large uncertainty.
For what concerns the AMEC and the RNA, the same considerations
done at the \mbox{$\theta_p^{\rm{CM}} = 36^\circ$} apply.

For intermediate scattering angles, as
\mbox{$\theta_p^{\rm{CM}} = 69^\circ$}
shown in the bottom left panel  
of  Fig.~\ref{fig:dsdt3}, 
the data have a more unified behavior.
The constant behavior predicted by a
CCR-like scaling is more evident.
On the other hand, not all theoretical
models do well describe the data.
For instance, the QGSM and the RNA 
seem to work better, at this angle, 
than the HRM  and the AMEC.

The bottom right panel
of  Fig.~\ref{fig:dsdt3}
shows the experimental and theoretical
situation for \mbox{$\theta_p^{\rm{CM}} =89^\circ$}.
In this case, a CCR-like scaling 
is quite evident from the data.
The theoretical predictions of the QGSM, the RNA, and the HRM
are in well agreement with the data for photon energy
below 2.5~GeV while at higher energies they seem to underestimate
the data. The AMEC prediction is also in agreement even
if at high photon energy shows a tendency to increase which
is not shown by the data.
Nevertheless, it is worthy to remind that the AMEC
is the only theoretical model used in this energy 
region which is not based on QCD degrees of freedom
being an extension of the traditional meson exchange
picture for higher photon energies.
The fact that also this ``non perturbative'' model
is  able to match the the data behavior
is another indication that
pQCD may be not essential to explain the scaling
of the cross section.
 
As can be seen, the comparison
between the experimental data and
the prediction of the 
the available models is
not fully straightforward.
Some theoretical models
have limiting hypotheses 
or require normalization factors which 
depend on the scattering angle and it should be noted
that and no model is seen to fully 
reproduce the data behavior.

Nevertheless, it can be said 
that the QGSM is quite successful
since it is able to reproduce
it reasonably well 
the data behavior at all scattering angles.

\begin{figure}[htbp]
\begin{center}
 \leavevmode
 \epsfig{file=scan/dsdt4.EPS,width=15cm,height=20cm}
 \caption{\small 
Deuteron photo-disintegration differential cross section $d\sigma/dt$ 
multiplied by $s^{11}$ (being $t,s$ the momentum
transfer and the total energy in the Mandelstam notation)
The CLAS data are compared to the published data
at four scattering angles: $\theta_p^{\rm{CM}} = 36^\circ$,
$ 52^\circ$,  $ 69^\circ$, and  $90^\circ$
together with different theoretical predictions
from: the QGSM~\cite{gris} (solid/magenta line),
the RNA~\cite{RNA,RNAEL} model (black/dashed line), the AMEC~\cite{AMEC} model (dash-dotted/orange line)
and from the HRM~\cite{HRM} (shaded area).
The CLAS data at $89^\circ$ and $69^\circ$
represent the average from the contributions 
of adjacent angular bins while
data from other experiments are 
reported as published \cite{FREE,BELZ,BOCH,SHU1,SHU2}
See text for a more detailed discussion.
}
\label{fig:dsdt3}
\end{center}
\end{figure}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

